CA-Stream: Attention-based pooling for interpretable image recognition

Explanations obtained from transformer-based architectures in the form of raw attention, can be seen as a class-agnostic saliency map. Additionally, attention-based pooling serves as a form of masking the in feature space. Motivated by this observation, we design an attention-based pooling mechanism intended to replace Global Average Pooling (GAP) at inference. This mechanism, called Cross-Attention Stream (CA-Stream), comprises a stream of cross attention blocks interacting with features at different network depths. CA-Stream enhances interpretability in models, while preserving recognition performance.

==> Data/r50base_scratch.csv <==
epoch,top1err,loss
1,0.944712977856398,5.67262935638428
2,0.771545261144638,3.85313272476196
3,0.670426160097122,3.18172550201416
4,0.62070968747139,2.87831711769104
5,0.586793065071106,2.69175744056702
6,0.566097110509872,2.57003021240234
7,0.55190846323967,2.48302149772644
8,0.543296605348587,2.44239354133606
9,0.532036870718002,2.38109350204468
10,0.524517893791199,2.35327124595642
11,0.515568792819977,2.29976677894592
12,0.514319807291031,2.29301762580872
13,0.509523630142212,2.26441884040833
14,0.507300406694412,2.25102734565735
15,0.507300406694412,2.25006413459778
16,0.502179503440857,2.22589445114136
17,0.501536279916763,2.21974349021912
18,0.497564435005188,2.20010638237
19,0.49478542804718,2.19645309448242
20,0.495228826999664,2.19267344474792
21,0.493767499923706,2.17656445503235
22,0.494710505008698,2.18556618690491
23,0.489252328872681,2.16116666793823
24,0.488140761852264,2.16098356246948
25,0.489758193492889,2.1592743396759
26,0.487441301345825,2.14738512039185
27,0.485043227672577,2.1436276435852
28,0.48567396402359,2.14376401901245
29,0.485898792743683,2.14022731781006
30,0.482189238071442,2.12929725646973
31,0.373026609420776,1.58960974216461
32,0.346085608005524,1.46043598651886
33,0.334332525730133,1.40530574321747
34,0.327506721019745,1.36885380744934
35,0.32312273979187,1.35397589206696
36,0.322248458862305,1.34674847126007
37,0.319769203662872,1.33235001564026
38,0.318301618099213,1.32249438762665
39,0.318345308303833,1.32127952575684
40,0.315834820270538,1.31725180149078
41,0.315734922885895,1.31398057937622
42,0.315984725952148,1.31418228149414
43,0.315716207027435,1.31195557117462
44,0.315410196781158,1.31075847148895
45,0.31662791967392,1.30491900444031
46,0.316009700298309,1.31590795516968
47,0.315066695213318,1.30600476264954
48,0.315997183322906,1.30645132064819
49,0.313705265522003,1.29903972148895
50,0.315953493118286,1.30420100688934
51,0.314386010169983,1.29693937301636
52,0.31473571062088,1.30295836925507
53,0.311825513839722,1.28989505767822
54,0.311482071876526,1.29051446914673
55,0.310239315032959,1.28428268432617
56,0.311944186687469,1.28962242603302
57,0.310089409351349,1.28372585773468
58,0.309664785861969,1.27623426914215
59,0.309227645397186,1.27552628517151
60,0.308821678161621,1.2728031873703
61,0.260248064994812,1.06701850891113
62,0.245253801345825,1.00390601158142
63,0.239464700222015,0.977495849132538
64,0.235942482948303,0.958574175834656
65,0.233175933361053,0.948288261890411
66,0.230222046375275,0.93737381696701
67,0.229079246520996,0.930182695388794
68,0.227311909198761,0.920915424823761
69,0.226281464099884,0.916064918041229
70,0.221641421318054,0.89782840013504
71,0.221291720867157,0.895827293395996
72,0.222609400749207,0.89717960357666
73,0.218437731266022,0.888557493686676
74,0.21894359588623,0.887484848499298
75,0.214728236198425,0.874319612979889
76,0.216901481151581,0.875747442245483
77,0.214060008525848,0.86367928981781
78,0.213354289531708,0.863597571849823
79,0.210156857967377,0.847764551639557
80,0.209882080554962,0.847209453582764
81,0.210775136947632,0.851308703422546
82,0.208757996559143,0.840660393238068
83,0.208345830440521,0.845388948917389
84,0.207440316677093,0.836551249027252
85,0.205966472625732,0.833200991153717
86,0.205710411071777,0.832387924194336
87,0.202275693416596,0.815140962600708
88,0.202306926250458,0.818422138690949
89,0.205928981304169,0.82709926366806
90,0.20293140411377,0.820027589797974


==> Data/r50stream_scratch.csv <==
epoch,top1err,loss
1,0.922561950981617,5.38379859924316
2,0.746377885341644,3.70928263664246
3,0.65105414390564,3.08221507072449
4,0.604616314172745,2.79523539543152
5,0.571555256843567,2.61811852455139
6,0.552326887845993,2.50797533988953
7,0.538975059986115,2.42749953269958
8,0.530981451272965,2.38791537284851
9,0.52155151963234,2.33375930786133
10,0.515899777412414,2.30548405647278
11,0.507362872362137,2.25964307785034
12,0.504939794540405,2.25078558921814
13,0.50074315071106,2.22154259681702
14,0.498382568359375,2.21196055412292
15,0.497970402240753,2.2091851234436
16,0.494192123413086,2.1964111328125
17,0.492480993270874,2.18242597579956
18,0.490413904190064,2.1685779094696
19,0.488028347492218,2.1591203212738
20,0.48886513710022,2.15573716163635
21,0.485855042934418,2.14193439483643
22,0.48676061630249,2.14898133277893
23,0.482676386833191,2.12582588195801
24,0.482070565223694,2.12947678565979
25,0.483538150787354,2.12619614601135
26,0.479922294616699,2.11134266853333
27,0.480709195137024,2.11463069915771
28,0.478479743003845,2.10560369491577
29,0.479628801345825,2.1089186668396
30,0.476568758487701,2.09392356872559
31,0.365488886833191,1.55974185466766
32,0.340646207332611,1.42929220199585
33,0.32910543680191,1.37322998046875
34,0.322273433208466,1.33985280990601
35,0.317933142185211,1.32387816905975
36,0.316940188407898,1.31971168518066
37,0.314623296260834,1.30583500862122
38,0.313305616378784,1.29749143123627
39,0.311382174491882,1.29437160491943
40,0.313205659389496,1.29225587844849
41,0.312200248241425,1.28901743888855
42,0.312225222587585,1.29029440879822
43,0.311725616455078,1.28735542297363
44,0.311407148838043,1.2891594171524
45,0.311569511890411,1.28181982040405
46,0.312574923038483,1.29171502590179
47,0.311219751834869,1.28302490711212
48,0.311213552951813,1.28274118900299
49,0.309508621692657,1.27736067771912
50,0.312243938446045,1.28481268882751
51,0.309558629989624,1.27515709400177
52,0.311513304710388,1.28102016448975
53,0.308315873146057,1.26897311210632
54,0.308865427970886,1.27314972877502
55,0.306929469108582,1.26093947887421
56,0.309096455574036,1.26942610740662
57,0.30709183216095,1.264319896698
58,0.30657970905304,1.25758695602417
59,0.305699169635773,1.2581387758255
60,0.306329965591431,1.25349736213684
61,0.258293390274048,1.05216634273529
62,0.242805778980255,0.984909236431122
63,0.236835539340973,0.95592451095581
64,0.23363184928894,0.939612567424774
65,0.230971455574036,0.93002587556839
66,0.228429734706879,0.919573783874512
67,0.227386832237244,0.911315977573395
68,0.223833441734314,0.900900781154633
69,0.223927080631256,0.897546410560608
70,0.219205915927887,0.880225419998169
71,0.219680488109589,0.874903202056885
72,0.219774186611176,0.879008531570435
73,0.216208279132843,0.86854499578476
74,0.21692019701004,0.867694318294525
75,0.212636113166809,0.855513274669647
76,0.214828133583069,0.857553601264954
77,0.211524546146393,0.841602027416229
78,0.211499571800232,0.845629453659058
79,0.20848947763443,0.829599499702454
80,0.20744651556015,0.825945973396301
81,0.208595633506775,0.832303285598755
82,0.205991446971893,0.818078100681305
83,0.208139717578888,0.829362511634827
84,0.204236626625061,0.818090379238129
85,0.203905642032623,0.813624799251556
86,0.204267859458923,0.817524492740631
87,0.201282739639282,0.800800621509552
88,0.200795590877533,0.798003911972046
89,0.202587902545929,0.808203518390656
90,0.200271010398865,0.801170706748962


==> Data/r50stream_shelf.csv <==
epoch,top1err,loss
1,0.325308501720428,1.48047161102295
2,0.308590650558472,1.40374326705933
3,0.307154297828674,1.3878687620163
4,0.306036412715912,1.38176143169403
5,0.305667996406555,1.37905883789063
6,0.305499374866486,1.37339818477631
7,0.305374443531036,1.3711222410202
8,0.305711686611176,1.38431704044342
9,0.304768681526184,1.37090957164764
10,0.30562424659729,1.37475657463074
11,0.30223947763443,1.36310589313507
12,0.306635916233063,1.37671840190887
13,0.30358213186264,1.36950016021729
14,0.304587602615356,1.36926698684692
15,0.306423604488373,1.37961995601654
16,0.30521833896637,1.37395107746124
17,0.30473119020462,1.37446284294128
18,0.303613364696503,1.36732518672943
19,0.30464380979538,1.37492489814758
20,0.306536018848419,1.37480807304382
21,0.305767893791199,1.37274348735809
22,0.306248724460602,1.37711203098297
23,0.30358213186264,1.36349618434906
24,0.304075479507446,1.36812889575958
25,0.305649220943451,1.37287950515747
26,0.30379444360733,1.36605703830719
27,0.304706215858459,1.36864674091339
28,0.303394794464111,1.36651921272278
29,0.30428159236908,1.3644517660141
30,0.302913904190063,1.36343920230865
31,0.255926489830017,1.06895196437836
32,0.248188972473145,1.01375436782837
33,0.24550986289978,0.998294830322266
34,0.244142174720764,0.986222863197327
35,0.245778381824493,0.992572963237762
36,0.246078133583069,0.997362852096558
37,0.24514764547348,0.990394592285156
38,0.244754195213318,0.983698487281799
39,0.244454443454742,0.988939225673676
40,0.245053946971893,0.99141651391983
41,0.244385719299316,0.98731940984726
42,0.244317054748535,0.989460945129394
43,0.244523108005524,0.986513614654541
44,0.244604289531708,0.988487124443054
45,0.244367003440857,0.982918441295624
46,0.246665179729462,0.993096828460693
47,0.243561387062073,0.98213130235672
48,0.243430256843567,0.984054744243622
49,0.241862773895264,0.9813112616539
50,0.245447397232056,0.989991426467896
51,0.246184289455414,0.988736927509308
52,0.246028184890747,0.993983626365662
53,0.243261635303497,0.98025107383728
54,0.245047688484192,0.986394643783569
55,0.243324100971222,0.984291672706604
56,0.245959460735321,0.98944479227066
57,0.245953261852264,0.990396618843079
58,0.244491934776306,0.984524190425873
59,0.245640993118286,0.987148880958557
60,0.245453655719757,0.988915801048279
61,0.239883065223694,0.969634532928467
62,0.238028347492218,0.955846071243286
63,0.236142337322235,0.949946403503418
64,0.235798835754395,0.951780378818512
65,0.235836327075958,0.950730502605438
66,0.236542046070099,0.954070746898651
67,0.235911250114441,0.950953900814056
68,0.235954999923706,0.952744662761688
69,0.236866772174835,0.952483892440796
70,0.235149383544922,0.945704758167267
71,0.235111892223358,0.948589861392975
72,0.238221943378448,0.957189619541168
73,0.235280513763428,0.950645744800568
74,0.236904203891754,0.956862032413483
75,0.235111892223358,0.951938331127167
76,0.235836327075958,0.95443469285965
77,0.235661447048187,0.945676386356354
78,0.23605489730835,0.953242897987366
79,0.234943270683289,0.943815767765045
80,0.234974503517151,0.944427847862244
81,0.237097799777985,0.952340304851532
82,0.234643518924713,0.943720102310181
83,0.237303912639618,0.959865689277649
84,0.235061943531036,0.950889945030212
85,0.235093176364899,0.953120410442352
86,0.237116575241089,0.955677330493927
87,0.233931601047516,0.942534148693085
88,0.234824657440186,0.948571920394897
89,0.236616969108582,0.9580038189888
90,0.236916720867157,0.955260515213013


==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

